Optimizing TESS-related Exoplanet Observation: A Systematic Approach to Scheduling JWST SOSS and BOTS Templates

This study presents a systematic approach to optimize the scheduling of exoplanet observations using the James Webb Space Telescope (JWST), focusing on targets discovered by the Transiting Exoplanet Survey Satellite (TESS). We developed a methodology to refine transit timing predictions for JWST's Cycle 3 Guest Observer program, specifically for the NIRISS/SOSS and NIRSpec/BOTS observation modes. Our process involved data collection from JWST proposal documents, cross-matching with TESS data, and applying the Transit Least Squares (TLS) algorithm for transit detection and characterization. We created comprehensive timelines for instrument usage and individual proposals, providing a visual representation of the observation schedule from July 2024 to September 2025. This approach demonstrates the potential for improved efficiency in JWST time allocation and sets a foundation for future refinements in astronomical observation planning.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

